Repairing and Mechanising the JavaScript Relaxed Memory Model

Modern JavaScript includes the SharedArrayBuffer feature, which provides access to true shared memory concurrency. SharedArrayBuffers are simple linear buffers of bytes, and the JavaScript specification defines an axiomatic relaxed memory model to describe their behaviour. While this model is heavily based on the C/C++11 model, it diverges in some key areas. JavaScript chooses to give a well-defined semantics to data-races, unlike the "undefined behaviour" of C/C++11. Moreover, the JavaScript model is mixed-size. This means that its accesses are not to discrete locations, but to (possibly overlapping) ranges of bytes. We show that the model, in violation of the design intention, does not support a compilation scheme to ARMv8 which is used in practice. We propose a correction, which also incorporates a previously proposed fix for a failure of the model to provide Sequential Consistency of Data-Race-Free programs (SC-DRF), an important correctness condition. We use model checking, in Alloy, to generate small counter-examples for these deficiencies, and investigate our correction. To accomplish this, we also develop a mixed-size extension to the existing ARMv8 axiomatic model. Guided by our Alloy experimentation, we mechanise (in Coq) the JavaScript model (corrected and uncorrected), our ARMv8 model, and, for the corrected JavaScript model, a "model-internal" SC-DRF proof and a compilation scheme correctness proof to ARMv8. In addition, we investigate a non-mixed-size subset of the corrected JavaScript model, and give proofs of compilation correctness for this subset to x86-TSO, Power, RISC-V, ARMv7, and (again) ARMv8, via the Intermediate Memory Model (IMM). As a result of our work, the JavaScript standards body (ECMA TC39) will include fixes for both issues in an upcoming edition of the specification.

==> event-times.txt <==
2-8

0.170854
0.169766
0.170363
0.170393
0.170291
0.169226
0.171148
0.170239
0.170366
0.169238

= 0.1701884

4-8
1.05714
1.0548
1.0693
1.03186
1.04235
1.07799
0.968179
1.03922
1.06082
1.11137

= 1.0513029

6-8
14.9464
14.9478
14.7695
14.3419
15.1288
15.2466
14.5806
14.7582
14.0493
14.4742

= 14.72433

8-8
2105.44
1972.86
1876.15
1953.92
1872.57
2126.57
2217.74
1908.94
1947.22
1958.77
= 1994.018


==> loc-times.txt <==
6-2
4.80426
4.50859
4.83775
4.80897
5.02782
4.93751
5.2159
4.76603
5.06319
4.30059

= 4.827061

6-4
7.6032
8.14219
7.8374
7.93273
8.09128
7.85611
7.496
7.93104
7.81813
7.74858

= 7.845666

6-6
10.2509
11.2158
11.1173
10.8322
10.9097
11.5405
10.5993
10.9987
11.1107
10.8986

= 10.94737

6-8
14.4701
13.9814
15.4962
14.7415
14.2601
14.7628
14.2851
14.8714
13.5806
14.8659

= 14.53151

6-10
15.9932
15.7718
15.9866
16.3428
15.7831
15.8709
16.7715
16.4662
16.0681
16.0454

= 16.10996

